Conditions for linear convergence of the gradient method for non-convex optimization

In this paper, we derive a new linear convergence rate for the gradient method with fixed step lengths for non-convex smooth optimization problems satisfying the Polyak-Lojasiewicz (PL) inequality. We establish that the PL inequality is a necessary and sufficient condition for linear convergence to the optimal value for this class of problems. We list some related classes of functions for which the gradient method may enjoy linear convergence rate. Moreover, we investigate their relationship with the PL inequality.

==> fig1.dat <==
0.01,0.9997
0.02,0.99882
0.03,0.99735
0.04,0.99532
0.05,0.99273
0.06,0.98959
0.07,0.9859
0.08,0.98168
0.09,0.97694
0.1,0.97167
0.11,0.96589
0.12,0.95961
0.13,0.95282
0.14,0.94554
0.15,0.93776
0.16,0.92951
0.17,0.92078
0.18,0.91158
0.19,0.90192
0.2,0.8918
0.21,0.88124
0.22,0.87024
0.23,0.8588
0.24,0.84695
0.25,0.83468
0.26,0.82201
0.27,0.80894
0.28,0.7955
0.29,0.78169
0.3,0.76753
0.31,0.75303
0.32,0.7382
0.33,0.72306
0.34,0.70763
0.35,0.69192
0.36,0.67596
0.37,0.65975
0.38,0.64333
0.39,0.62671
0.4,0.60992
0.41,0.59297
0.42,0.57589
0.43,0.55874
0.44,0.54154
0.45,0.52431
0.46,0.50707
0.47,0.48984
0.48,0.47265
0.49,0.45551
0.5,0.43845
0.51,0.42761
0.52,0.41687
0.53,0.40624
0.54,0.39571
0.55,0.38528
0.56,0.37495
0.57,0.36472
0.58,0.35459
0.59,0.34453
0.6,0.33455
0.61,0.32463
0.62,0.31479
0.63,0.30502
0.64,0.29533
0.65,0.28571
0.66,0.27616
0.67,0.26669
0.68,0.2573
0.69,0.24799
0.7,0.23875
0.71,0.22959
0.72,0.22051
0.73,0.21151
0.74,0.20259
0.75,0.19375
0.76,0.18499
0.77,0.17631
0.78,0.16772
0.79,0.1592
0.8,0.15077
0.81,0.14242
0.82,0.13415
0.83,0.12597
0.84,0.11787
0.85,0.10986
0.86,0.10193
0.87,0.094089
0.88,0.08633
0.89,0.078658
0.9,0.071071
0.91,0.063571
0.92,0.056158
0.93,0.048831
0.94,0.041592
0.95,0.03444
0.96,0.027375
0.97,0.020399
0.98,0.013511
0.99,0.0067111

